Roadmap: Image reconstruction in emission tomography for the era of fast Monte Carlo simulation

Quantitative image reconstruction in positron emission tomography and single photon emission computed tomography depends on how accurately the forward model describes photon emission, transport and detection. Monte Carlo simulation is the most complete model available, yet it is mostly used as an offline reference rather than inside the reconstruction. This roadmap asks what it would take to change that. The main obstacle is not only simulation time. Iterative reconstruction requires the expectation of the measured data and the gradient of the data fidelity, whereas Monte Carlo simulation produces noisy realisations of a complete acquisition. GPU implementations, variance reduction and learned surrogate models have made simulations much faster. At the same time, modern scanners acquire ever larger data sets with larger system models, and further gains in quantitative accuracy require more detailed physics. We discuss how fast Monte Carlo simulation can improve the modelling of the system response, scatter, positron range and the joint estimation of activity and attenuation, how noisy simulations can enter reconstruction algorithms, and which computing hardware makes this feasible. Monte Carlo simulation is most valuable where analytic models fail, and most practical solutions will combine both. The most immediate benefit of fast simulators is the validation and calibration of faster analytic models, together with more accurate, absolutely quantitative scatter estimates. Key open problems are the use of noisy simulations as expectations, in particular for sparse data, the computation of gradients and adjoints, the allocation of a limited simulation budget, and the use of scattered events as a source of information rather than a nuisance. Faster simulators are necessary but not sufficient, and progress requires simulators and reconstruction methods to be developed together.

==> images/data/jeaa_scale/same_down.dat <==
x mu
-18.00000 0.00000
-10.00000 0.00000
-9.99990 -1.49226
-9.99987 -1.31536
-9.99984 -1.15817
-9.99980 -1.01849
-9.99974 -0.89436
-9.99967 -0.78406
-9.99959 -0.68604
-9.99948 -0.59895
-9.99934 -0.52155
-9.99916 -0.45277
-9.99894 -0.39165
-9.99866 -0.33734
-9.99830 -0.28908
-9.99785 -0.24620
-9.99727 -0.20809
-9.99654 -0.17423
-9.99562 -0.14413
-9.99446 -0.11740
-9.99298 -0.09364
-9.99111 -0.07252
-9.98875 -0.05376
-9.98575 -0.03709
-9.98195 -0.02228
-9.97715 -0.00912
-9.97106 0.00257
-9.96335 0.01296
-9.95358 0.02219
-9.94122 0.03039
-9.92556 0.03768
-9.90573 0.04415
-9.88062 0.04989
-9.84882 0.05500
-9.80855 0.05953
-9.75755 0.06355
-9.69297 0.06711
-9.61118 0.07028
-9.50761 0.07308
-9.37645 0.07557
-9.21035 0.07776
-9.00000 0.07970
-8.80000 0.08105
-8.60000 0.08208
-8.40000 0.08291
-8.20000 0.08359
-8.00000 0.08416
-7.80000 0.08465
-7.60000 0.08507
-7.40000 0.08544
-7.20000 0.08576
-7.00000 0.08605
-6.80000 0.08631
-6.60000 0.08655
-6.40000 0.08676
-6.20000 0.08695
-6.00000 0.08712
-5.80000 0.08728
-5.60000 0.08743
-5.40000 0.08756
-5.20000 0.08768
-5.00000 0.08780
-4.80000 0.08790
-4.60000 0.08800
-4.40000 0.08809
-4.20000 0.08817
-4.00000 0.08825
-3.80000 0.08832
-3.60000 0.08839
-3.40000 0.08845
-3.20000 0.08850
-3.00000 0.08855
-2.80000 0.08860
-2.60000 0.08864
-2.40000 0.08868
-2.20000 0.08872
-2.00000 0.08875
-1.80000 0.08878
-1.60000 0.08880
-1.40000 0.08883
-1.20000 0.08885
-1.00000 0.08886
-0.80000 0.08887
-0.60000 0.08888
-0.40000 0.08889
-0.20000 0.08890
-0.00000 0.08890
0.20000 0.08890
0.40000 0.08889
0.60000 0.08888
0.80000 0.08887
1.00000 0.08886
1.20000 0.08885
1.40000 0.08883
1.60000 0.08880
1.80000 0.08878
2.00000 0.08875
2.20000 0.08872
2.40000 0.08868
2.60000 0.08864
2.80000 0.08860
3.00000 0.08855
3.20000 0.08850
3.40000 0.08845
3.60000 0.08839
3.80000 0.08832
4.00000 0.08825
4.20000 0.08817
4.40000 0.08809
4.60000 0.08800
4.80000 0.08790
5.00000 0.08780
5.20000 0.08768
5.40000 0.08756
5.60000 0.08743
5.80000 0.08728
6.00000 0.08712
6.20000 0.08695
6.40000 0.08676
6.60000 0.08655
6.80000 0.08631
7.00000 0.08605
7.20000 0.08576
7.40000 0.08544
7.60000 0.08507
7.80000 0.08465
8.00000 0.08416
8.20000 0.08359
8.40000 0.08291
8.60000 0.08208
8.80000 0.08105
9.00000 0.07970
9.21035 0.07776
9.37645 0.07557
9.50761 0.07308
9.61118 0.07028
9.69297 0.06711
9.75755 0.06355
9.80855 0.05953
9.84882 0.05500
9.88062 0.04989
9.90573 0.04415
9.92556 0.03768
9.94122 0.03039
9.95358 0.02219
9.96335 0.01296
9.97106 0.00257
9.97715 -0.00912
9.98195 -0.02228
9.98575 -0.03709
9.98875 -0.05376
9.99111 -0.07252
9.99298 -0.09364
9.99446 -0.11740
9.99562 -0.14413
9.99654 -0.17423
9.99727 -0.20809
9.99785 -0.24620
9.99830 -0.28908
9.99866 -0.33734
9.99894 -0.39165
9.99916 -0.45277
9.99934 -0.52155
9.99948 -0.59895
9.99959 -0.68604
9.99967 -0.78406
9.99974 -0.89436
9.99980 -1.01849
9.99984 -1.15817
9.99987 -1.31536
9.99990 -1.49226
10.00000 0.00000
18.00000 0.00000


==> images/data/jeaa_scale/same_ref.dat <==
x mu
-18.00000 0.00000
-10.00000 0.00000
-10.00000 0.09600
10.00000 0.09600
10.00000 0.00000
18.00000 0.00000


==> images/data/jeaa_scale/same_up.dat <==
x mu
-18.00000 0.00000
-10.00000 0.00000
-9.99990 1.68426
-9.99987 1.50736
-9.99984 1.35017
-9.99980 1.21049
-9.99974 1.08636
-9.99967 0.97606
-9.99959 0.87804
-9.99948 0.79095
-9.99934 0.71355
-9.99916 0.64477
-9.99894 0.58365
-9.99866 0.52934
-9.99830 0.48108
-9.99785 0.43820
-9.99727 0.40009
-9.99654 0.36623
-9.99562 0.33613
-9.99446 0.30940
-9.99298 0.28564
-9.99111 0.26452
-9.98875 0.24576
-9.98575 0.22909
-9.98195 0.21428
-9.97715 0.20112
-9.97106 0.18943
-9.96335 0.17904
-9.95358 0.16981
-9.94122 0.16161
-9.92556 0.15432
-9.90573 0.14785
-9.88062 0.14211
-9.84882 0.13700
-9.80855 0.13247
-9.75755 0.12845
-9.69297 0.12489
-9.61118 0.12172
-9.50761 0.11892
-9.37645 0.11643
-9.21035 0.11424
-9.00000 0.11230
-8.80000 0.11095
-8.60000 0.10992
-8.40000 0.10909
-8.20000 0.10841
-8.00000 0.10784
-7.80000 0.10735
-7.60000 0.10693
-7.40000 0.10656
-7.20000 0.10624
-7.00000 0.10595
-6.80000 0.10569
-6.60000 0.10545
-6.40000 0.10524
-6.20000 0.10505
-6.00000 0.10488
-5.80000 0.10472
-5.60000 0.10457
-5.40000 0.10444
-5.20000 0.10432
-5.00000 0.10420
-4.80000 0.10410
-4.60000 0.10400
-4.40000 0.10391
-4.20000 0.10383
-4.00000 0.10375
-3.80000 0.10368
-3.60000 0.10361
-3.40000 0.10355
-3.20000 0.10350
-3.00000 0.10345
-2.80000 0.10340
-2.60000 0.10336
-2.40000 0.10332
-2.20000 0.10328
-2.00000 0.10325
-1.80000 0.10322
-1.60000 0.10320
-1.40000 0.10317
-1.20000 0.10315
-1.00000 0.10314
-0.80000 0.10313
-0.60000 0.10312
-0.40000 0.10311
-0.20000 0.10310
-0.00000 0.10310
0.20000 0.10310
0.40000 0.10311
0.60000 0.10312
0.80000 0.10313
1.00000 0.10314
1.20000 0.10315
1.40000 0.10317
1.60000 0.10320
1.80000 0.10322
2.00000 0.10325
2.20000 0.10328
2.40000 0.10332
2.60000 0.10336
2.80000 0.10340
3.00000 0.10345
3.20000 0.10350
3.40000 0.10355
3.60000 0.10361
3.80000 0.10368
4.00000 0.10375
4.20000 0.10383
4.40000 0.10391
4.60000 0.10400
4.80000 0.10410
5.00000 0.10420
5.20000 0.10432
5.40000 0.10444
5.60000 0.10457
5.80000 0.10472
6.00000 0.10488
6.20000 0.10505
6.40000 0.10524
6.60000 0.10545
6.80000 0.10569
7.00000 0.10595
7.20000 0.10624
7.40000 0.10656
7.60000 0.10693
7.80000 0.10735
8.00000 0.10784
8.20000 0.10841
8.40000 0.10909
8.60000 0.10992
8.80000 0.11095
9.00000 0.11230
9.21035 0.11424
9.37645 0.11643
9.50761 0.11892
9.61118 0.12172
9.69297 0.12489
9.75755 0.12845
9.80855 0.13247
9.84882 0.13700
9.88062 0.14211
9.90573 0.14785
9.92556 0.15432
9.94122 0.16161
9.95358 0.16981
9.96335 0.17904
9.97106 0.18943
9.97715 0.20112
9.98195 0.21428
9.98575 0.22909
9.98875 0.24576
9.99111 0.26452
9.99298 0.28564
9.99446 0.30940
9.99562 0.33613
9.99654 0.36623
9.99727 0.40009
9.99785 0.43820
9.99830 0.48108
9.99866 0.52934
9.99894 0.58365
9.99916 0.64477
9.99934 0.71355
9.99948 0.79095
9.99959 0.87804
9.99967 0.97606
9.99974 1.08636
9.99980 1.21049
9.99984 1.35017
9.99987 1.50736
9.99990 1.68426
10.00000 0.00000
18.00000 0.00000


==> images/data/jeaa_scale/wide2_down.dat <==
x mu
-18.00000 0.00000
-15.00000 0.00000
-15.00000 0.09600
-14.75000 0.10016
-14.50000 0.10743
-14.25000 0.11589
-14.00000 0.12421
-13.75000 0.13125
-13.50000 0.13603
-13.25000 0.13782
-13.00000 0.13621
-12.75000 0.13110
-12.50000 0.12279
-12.25000 0.11189
-12.00000 0.09932
-11.75000 0.08617
-11.50000 0.07365
-11.25000 0.06295
-11.00000 0.05513
-10.75000 0.05101
-10.50000 0.05108
-10.25000 0.05547
-10.00000 0.06389
-9.75000 0.06952
-9.50000 0.07276
-9.25000 0.07506
-9.00000 0.07680
-8.75000 0.07819
-8.50000 0.07932
-8.25000 0.08026
-8.00000 0.08106
-7.75000 0.08175
-7.50000 0.08234
-7.25000 0.08286
-7.00000 0.08332
-6.75000 0.08373
-6.50000 0.08409
-6.25000 0.08442
-6.00000 0.08471
-5.75000 0.08497
-5.50000 0.08521
-5.25000 0.08543
-5.00000 0.08563
-4.75000 0.08580
-4.50000 0.08597
-4.25000 0.08611
-4.00000 0.08625
-3.75000 0.08637
-3.50000 0.08648
-3.25000 0.08658
-3.00000 0.08667
-2.75000 0.08676
-2.50000 0.08683
-2.25000 0.08689
-2.00000 0.08695
-1.75000 0.08700
-1.50000 0.08704
-1.25000 0.08708
-1.00000 0.08711
-0.75000 0.08713
-0.50000 0.08714
-0.25000 0.08715
0.00000 0.08716
0.25000 0.08715
0.50000 0.08714
0.75000 0.08713
1.00000 0.08711
1.25000 0.08708
1.50000 0.08704
1.75000 0.08700
2.00000 0.08695
2.25000 0.08689
2.50000 0.08683
2.75000 0.08676
3.00000 0.08667
3.25000 0.08658
3.50000 0.08648
3.75000 0.08637
4.00000 0.08625
4.25000 0.08611
4.50000 0.08597
4.75000 0.08580
5.00000 0.08563
5.25000 0.08543
5.50000 0.08521
5.75000 0.08497
6.00000 0.08471
6.25000 0.08442
6.50000 0.08409
6.75000 0.08373
7.00000 0.08332
7.25000 0.08286
7.50000 0.08234
7.75000 0.08175
8.00000 0.08106
8.25000 0.08026
8.50000 0.07932
8.75000 0.07819
9.00000 0.07680
9.25000 0.07506
9.50000 0.07276
9.75000 0.06952
10.00000 0.06389
10.25000 0.05547
10.50000 0.05108
10.75000 0.05101
11.00000 0.05513
11.25000 0.06295
11.50000 0.07365
11.75000 0.08617
12.00000 0.09932
12.25000 0.11189
12.50000 0.12279
12.75000 0.13110
13.00000 0.13621
13.25000 0.13782
13.50000 0.13603
13.75000 0.13125
14.00000 0.12421
14.25000 0.11589
14.50000 0.10743
14.75000 0.10016
15.00000 0.09600
15.00000 0.00000
18.00000 0.00000


==> images/data/jeaa_scale/wide2_up.dat <==
x mu
-18.00000 0.00000
-15.00000 0.00000
-15.00000 0.09600
-14.75000 0.09184
-14.50000 0.08457
-14.25000 0.07611
-14.00000 0.06779
-13.75000 0.06075
-13.50000 0.05597
-13.25000 0.05418
-13.00000 0.05579
-12.75000 0.06090
-12.50000 0.06921
-12.25000 0.08011
-12.00000 0.09268
-11.75000 0.10583
-11.50000 0.11835
-11.25000 0.12905
-11.00000 0.13687
-10.75000 0.14099
-10.50000 0.14092
-10.25000 0.13653
-10.00000 0.12811
-9.75000 0.12248
-9.50000 0.11924
-9.25000 0.11694
-9.00000 0.11520
-8.75000 0.11381
-8.50000 0.11268
-8.25000 0.11174
-8.00000 0.11094
-7.75000 0.11025
-7.50000 0.10966
-7.25000 0.10914
-7.00000 0.10868
-6.75000 0.10827
-6.50000 0.10791
-6.25000 0.10758
-6.00000 0.10729
-5.75000 0.10703
-5.50000 0.10679
-5.25000 0.10657
-5.00000 0.10637
-4.75000 0.10620
-4.50000 0.10603
-4.25000 0.10589
-4.00000 0.10575
-3.75000 0.10563
-3.50000 0.10552
-3.25000 0.10542
-3.00000 0.10533
-2.75000 0.10524
-2.50000 0.10517
-2.25000 0.10511
-2.00000 0.10505
-1.75000 0.10500
-1.50000 0.10496
-1.25000 0.10492
-1.00000 0.10489
-0.75000 0.10487
-0.50000 0.10486
-0.25000 0.10485
0.00000 0.10484
0.25000 0.10485
0.50000 0.10486
0.75000 0.10487
1.00000 0.10489
1.25000 0.10492
1.50000 0.10496
1.75000 0.10500
2.00000 0.10505
2.25000 0.10511
2.50000 0.10517
2.75000 0.10524
3.00000 0.10533
3.25000 0.10542
3.50000 0.10552
3.75000 0.10563
4.00000 0.10575
4.25000 0.10589
4.50000 0.10603
4.75000 0.10620
5.00000 0.10637
5.25000 0.10657
5.50000 0.10679
5.75000 0.10703
6.00000 0.10729
6.25000 0.10758
6.50000 0.10791
6.75000 0.10827
7.00000 0.10868
7.25000 0.10914
7.50000 0.10966
7.75000 0.11025
8.00000 0.11094
8.25000 0.11174
8.50000 0.11268
8.75000 0.11381
9.00000 0.11520
9.25000 0.11694
9.50000 0.11924
9.75000 0.12248
10.00000 0.12811
10.25000 0.13653
10.50000 0.14092
10.75000 0.14099
11.00000 0.13687
11.25000 0.12905
11.50000 0.11835
11.75000 0.10583
12.00000 0.09268
12.25000 0.08011
12.50000 0.06921
12.75000 0.06090
13.00000 0.05579
13.25000 0.05418
13.50000 0.05597
13.75000 0.06075
14.00000 0.06779
14.25000 0.07611
14.50000 0.08457
14.75000 0.09184
15.00000 0.09600
15.00000 0.00000
18.00000 0.00000


==> images/data/jeaa_scale/wide_down.dat <==
x mu
-18.00000 0.00000
-15.00000 0.00000
-15.00000 0.09600
-14.75000 0.09557
-14.50000 0.09479
-14.25000 0.09379
-14.00000 0.09264
-13.75000 0.09138
-13.50000 0.09007
-13.25000 0.08875
-13.00000 0.08746
-12.75000 0.08623
-12.50000 0.08512
-12.25000 0.08414
-12.00000 0.08334
-11.75000 0.08273
-11.50000 0.08235
-11.25000 0.08221
-11.00000 0.08232
-10.75000 0.08269
-10.50000 0.08331
-10.25000 0.08418
-10.00000 0.08529
-9.75000 0.08608
-9.50000 0.08663
-9.25000 0.08706
-9.00000 0.08741
-8.75000 0.08771
-8.50000 0.08796
-8.25000 0.08819
-8.00000 0.08839
-7.75000 0.08857
-7.50000 0.08873
-7.25000 0.08887
-7.00000 0.08901
-6.75000 0.08912
-6.50000 0.08923
-6.25000 0.08933
-6.00000 0.08943
-5.75000 0.08951
-5.50000 0.08959
-5.25000 0.08966
-5.00000 0.08973
-4.75000 0.08979
-4.50000 0.08984
-4.25000 0.08989
-4.00000 0.08994
-3.75000 0.08998
-3.50000 0.09002
-3.25000 0.09006
-3.00000 0.09009
-2.75000 0.09012
-2.50000 0.09015
-2.25000 0.09017
-2.00000 0.09020
-1.75000 0.09021
-1.50000 0.09023
-1.25000 0.09024
-1.00000 0.09025
-0.75000 0.09026
-0.50000 0.09027
-0.25000 0.09027
0.00000 0.09027
0.25000 0.09027
0.50000 0.09027
0.75000 0.09026
1.00000 0.09025
1.25000 0.09024
1.50000 0.09023
1.75000 0.09021
2.00000 0.09020
2.25000 0.09017
2.50000 0.09015
2.75000 0.09012
3.00000 0.09009
3.25000 0.09006
3.50000 0.09002
3.75000 0.08998
4.00000 0.08994
4.25000 0.08989
4.50000 0.08984
4.75000 0.08979
5.00000 0.08973
5.25000 0.08966
5.50000 0.08959
5.75000 0.08951
6.00000 0.08943
6.25000 0.08933
6.50000 0.08923
6.75000 0.08912
7.00000 0.08901
7.25000 0.08887
7.50000 0.08873
7.75000 0.08857
8.00000 0.08839
8.25000 0.08819
8.50000 0.08796
8.75000 0.08771
9.00000 0.08741
9.25000 0.08706
9.50000 0.08663
9.75000 0.08608
10.00000 0.08529
10.25000 0.08418
10.50000 0.08331
10.75000 0.08269
11.00000 0.08232
11.25000 0.08221
11.50000 0.08235
11.75000 0.08273
12.00000 0.08334
12.25000 0.08414
12.50000 0.08512
12.75000 0.08623
13.00000 0.08746
13.25000 0.08875
13.50000 0.09007
13.75000 0.09138
14.00000 0.09264
14.25000 0.09379
14.50000 0.09479
14.75000 0.09557
15.00000 0.09600
15.00000 0.00000
18.00000 0.00000


==> images/data/jeaa_scale/wide_ref.dat <==
x mu
-18.00000 0.00000
-15.00000 0.00000
-15.00000 0.09600
15.00000 0.09600
15.00000 0.00000
18.00000 0.00000


==> images/data/jeaa_scale/wide_up.dat <==
x mu
-18.00000 0.00000
-15.00000 0.00000
-15.00000 0.09600
-14.75000 0.09643
-14.50000 0.09721
-14.25000 0.09821
-14.00000 0.09936
-13.75000 0.10062
-13.50000 0.10193
-13.25000 0.10325
-13.00000 0.10454
-12.75000 0.10577
-12.50000 0.10688
-12.25000 0.10786
-12.00000 0.10866
-11.75000 0.10927
-11.50000 0.10965
-11.25000 0.10979
-11.00000 0.10968
-10.75000 0.10931
-10.50000 0.10869
-10.25000 0.10782
-10.00000 0.10671
-9.75000 0.10592
-9.50000 0.10537
-9.25000 0.10494
-9.00000 0.10459
-8.75000 0.10429
-8.50000 0.10404
-8.25000 0.10381
-8.00000 0.10361
-7.75000 0.10343
-7.50000 0.10327
-7.25000 0.10313
-7.00000 0.10299
-6.75000 0.10288
-6.50000 0.10277
-6.25000 0.10267
-6.00000 0.10257
-5.75000 0.10249
-5.50000 0.10241
-5.25000 0.10234
-5.00000 0.10227
-4.75000 0.10221
-4.50000 0.10216
-4.25000 0.10211
-4.00000 0.10206
-3.75000 0.10202
-3.50000 0.10198
-3.25000 0.10194
-3.00000 0.10191
-2.75000 0.10188
-2.50000 0.10185
-2.25000 0.10183
-2.00000 0.10180
-1.75000 0.10179
-1.50000 0.10177
-1.25000 0.10176
-1.00000 0.10175
-0.75000 0.10174
-0.50000 0.10173
-0.25000 0.10173
0.00000 0.10173
0.25000 0.10173
0.50000 0.10173
0.75000 0.10174
1.00000 0.10175
1.25000 0.10176
1.50000 0.10177
1.75000 0.10179
2.00000 0.10180
2.25000 0.10183
2.50000 0.10185
2.75000 0.10188
3.00000 0.10191
3.25000 0.10194
3.50000 0.10198
3.75000 0.10202
4.00000 0.10206
4.25000 0.10211
4.50000 0.10216
4.75000 0.10221
5.00000 0.10227
5.25000 0.10234
5.50000 0.10241
5.75000 0.10249
6.00000 0.10257
6.25000 0.10267
6.50000 0.10277
6.75000 0.10288
7.00000 0.10299
7.25000 0.10313
7.50000 0.10327
7.75000 0.10343
8.00000 0.10361
8.25000 0.10381
8.50000 0.10404
8.75000 0.10429
9.00000 0.10459
9.25000 0.10494
9.50000 0.10537
9.75000 0.10592
10.00000 0.10671
10.25000 0.10782
10.50000 0.10869
10.75000 0.10931
11.00000 0.10968
11.25000 0.10979
11.50000 0.10965
11.75000 0.10927
12.00000 0.10866
12.25000 0.10786
12.50000 0.10688
12.75000 0.10577
13.00000 0.10454
13.25000 0.10325
13.50000 0.10193
13.75000 0.10062
14.00000 0.09936
14.25000 0.09821
14.50000 0.09721
14.75000 0.09643
15.00000 0.09600
15.00000 0.00000
18.00000 0.00000


==> images/data/memory_wall/dram_bandwidth.dat <==
# DRAM bandwidth, normalised to the first data point
# Data extracted from the vector figure hw_scaling.pdf of A. Gholami et al., 'AI and Memory Wall',
# IEEE Micro 44(3), 33-39 (2024), https://github.com/amirgholami/ai_and_memory_wall (MIT licence)
# columns: year normalised_value
2003.75 1
2006.79 4.198
2008.48 7.551
2015.52 33.57
2016.47 47.97
2016.74 20.99
2017.47 58.88
2018.79 29.38
2020.47 101.9
2020.67 49.89
2021.49 126.8
2022.22 133.7


==> images/data/memory_wall/interconnect_bandwidth.dat <==
# interconnect bandwidth, normalised to the first data point
# Data extracted from the vector figure hw_scaling.pdf of A. Gholami et al., 'AI and Memory Wall',
# IEEE Micro 44(3), 33-39 (2024), https://github.com/amirgholami/ai_and_memory_wall (MIT licence)
# columns: year normalised_value
2003.00 1
2007.04 1.995
2010.83 3.192
2016.26 7.98
2016.86 6.383
2017.47 9.977
2019.41 12.76
2020.47 19.95
2022.00 25.53
2022.72 39.9


==> images/data/memory_wall/peak_flops.dat <==
# peak hardware FLOP/s of server-grade processors and accelerators, normalised to the first data point
# Data extracted from the vector figure hw_scaling.pdf of A. Gholami et al., 'AI and Memory Wall',
# IEEE Micro 44(3), 33-39 (2024), https://github.com/amirgholami/ai_and_memory_wall (MIT licence)
# columns: year normalised_value
1997.08 1
1998.00 0.6855
2002.41 38.19
2006.54 132.4
2007.29 272.9
2007.33 1524
2008.00 293.8
2008.00 618
2008.00 3090
2009.00 323.6
2009.00 1766
2009.00 8831
2010.00 471
2010.00 2056
2010.86 4645
2011.00 500
2012.00 1175
2012.00 8831
2012.00 1.469e+04
2013.00 1706
2013.00 7345
2013.00 2.35e+04
2014.00 4121
2014.00 1.618e+04
2015.00 1.807e+04
2016.00 5000
2016.00 2.118e+04
2016.00 2.938e+04
2016.00 4.71e+04
2017.00 4.036e+04
2017.00 6.237e+04
2017.37 1.324e+05
2017.47 3.296e+05
2018.35 3.614e+05
2020.37 9.183e+05
2022.37 8.091e+05
2022.72 2.911e+06


==> images/data/microprocessor_trends/cores.dat <==
# Source: K. Rupp, Microprocessor Trend Data, https://github.com/karlrupp/microprocessor-trend-data (50yrs), CC BY 4.0
# Original data up to 2010 collected by M. Horowitz, F. Labonte, O. Shacham, K. Olukotun, L. Hammond and C. Batten; 2010-2021 by K. Rupp
# columns: year value
1971.875  1
1972.25961538  1
1974.27884615  1
1979.61538462  1
1982.30769231  1
1985.91346154  1
1986.25  1
1988.65384615  1
1989.47115385  1
1990.57692308  1
1992.35576923  1
1992.69230769  1
1992.98076923  1
1993.41346154  1
1994.71153846  1
1995.43269231  1
1995.76923077  1
1996.10576923  1
1996.49038462  1
1996.875  1
1997.25961538  1
1997.45192308  1
1997.69230769  1
1998.84615385  1
1999.18269231  1
1999.51923077  1
2000.19230769  1
2000.67307692  1
2001.10576923  1
2001.63461538  1
2001.77884615  1
2002.35576923  1
2002.74038462  1
2002.93269231  1
2003.31730769  1
2003.50961538  1
2003.70192308  1
2004.80769231  2
2004.85576923  1
2005.72115385  2
2005.81730769  1
2005.96153846  8
2006.05769231  2
2006.82692308  2
2007.06730769  2
2007.64423077  4
2007.74038462  9
2007.74038462  2
2007.88461538  2
2007.98076923  8
2008.17307692  4
2008.46153846  2
2009.18269231  3
2009.23076923  4
2009.47115385  4
2009.61538462  3
2009.71153846  8
2009.71153846  6
2010.19230769  16
2011.16   12
2011.32   20
2011.9    8
2012.40   16
2012.41   16
2012.7    32
2012.9    16
2013.4    240
2013.8    24
2014.16   30
2014.5    64
2014.8    16
2014.81   24
2014.82   36
2016.33   44
2016.5    272
2016.67   96
2017.5    64
2017.58   44
2017.59   56
2018.4    88
2018.5    80
2019.3    56
2019.8    128
2020.1    128
2020.2    56
2020.9    8
2021.3    80
2021.8    10
2021.9    208
2021.9    64


==> images/data/microprocessor_trends/frequency.dat <==
# Source: K. Rupp, Microprocessor Trend Data, https://github.com/karlrupp/microprocessor-trend-data (50yrs), CC BY 4.0
# Original data up to 2010 collected by M. Horowitz, F. Labonte, O. Shacham, K. Olukotun, L. Hammond and C. Batten; 2010-2021 by K. Rupp
# columns: year value
1971.875  0.704135515486
1972.25961538  0.509367521678
1974.32692308  2.01691455473
1979.56730769  5.04806571667
1982.30769231  6.09756235221
1985.91346154  16.1076153462
1986.25  16.1076153462
1988.65384615  40.3151936286
1989.47115385  24.8045441431
1990.57692308  33.3762469429
1992.40384615  65.5248823737
1992.69230769  60.4296390238
1992.69230769  100.903504484
1993.02884615  198.095677855
1993.41346154  67.3170382414
1993.41346154  40.3151936286
1994.71153846  151.247254531
1994.71153846  296.93148482
1995.43269231  296.93148482
1995.72115385  90.5797775943
1996.10576923  198.095677855
1996.34615385  198.095677855
1996.44230769  90.5797775943
1996.82692308  509.367521678
1997.35576923  252.547893258
1997.45192308  537.611747456
1997.54807692  232.909659246
1997.64423077  296.93148482
1998.84615385  495.806824168
1999.13461538  296.93148482
1999.18269231  399.542055895
1999.47115385  457.252669897
1999.47115385  509.367521678
2000.19230769  743.179548784
2000.67307692  1000
2001.10576923  897.687132447
2001.20192308  2016.91455473
2001.68269231  805.842187761
2001.77884615  1420.18116969
2002.40384615  2246.79009181
2002.78846154  1810.55824303
2002.88461538  1000
2003.41346154  1175.74326592
2003.50961538  2186.97465501
2003.60576923  1810.55824303
2004.80769231  2641.64832039
2004.80769231  1910.95297497
2004.85576923  3651.74127255
2005.72115385  3190.84898063
2005.86538462  2788.12666541
2005.96153846  1207.90074743
2006.00961538  2246.79009181
2006.875  3651.74127255
2006.875  2641.64832039
2007.01923077  2713.89943121
2007.06730769  2308.24152676
2007.64423077  2942.72717621
2007.74038462  4655.52593116
2007.74038462  4067.94432108
2007.83653846  2016.91455473
2007.98076923  1420.18116969
2008.17307692  2016.91455473
2008.17307692  2308.24152676
2008.46153846  3023.21302502
2009.18269231  2502.86543117
2009.27884615  3278.12115139
2009.42307692  2641.64832039
2009.66346154  2641.64832039
2009.71153846  3278.12115139
2010.19230769  2308.24152676
2011.16   3470
2011.32   2400
2011.9    3000
2012.40   3100
2012.41   2900
2012.7    3700
2012.9    2500
2013.4    1200
2013.8    2700
2014.16   2800
2014.5    3700
2014.8    3200
2014.81   2600
2014.82   2300
2016.33   2200
2016.5    1500
2016.67   4000
2017.5    2200
2017.58   2100
2017.59   2500
2018.4    3400
2018.5    1200
2019.3    2700
2019.8    2250
2020.1    2900
2020.2    2700
2020.9    3200
2021.3    2300
2021.8    3200
2021.9    1000
2021.9    2600


==> images/data/microprocessor_trends/specint.dat <==
# Source: K. Rupp, Microprocessor Trend Data, https://github.com/karlrupp/microprocessor-trend-data (50yrs), CC BY 4.0
# Original data up to 2010 collected by M. Horowitz, F. Labonte, O. Shacham, K. Olukotun, L. Hammond and C. Batten; 2010-2021 by K. Rupp
# columns: year value
1988.65384615  83.5362546958
1989.47115385  50.0286461058
1990.625  55.7306040127
1992.40384615  90.5797775943
1992.69230769  177.827941004
1992.69230769  273.841963426
1993.02884615  321.967844425
1993.41346154  239.279917343
1994.75961538  349.115193717
1994.75961538  598.885433492
1995.43269231  1027.35076818
1995.72115385  410.469838044
1996.15384615  922.239565104
1996.15384615  973.377380904
1996.34615385  667.142718041
1996.34615385  1382.37222736
1996.875  1810.55824303
1997.35576923  1274.87836177
1997.45192308  1762.35644057
1997.59615385  827.882590628
1997.64423077  1459.02421563
1998.89423077  3554.52235561
1999.18269231  2308.24152676
1999.18269231  1144.4419008
1999.47115385  2713.89943121
1999.51923077  1860.07840181
2000.19230769  3367.78028307
2000.67307692  4782.85814165
2001.10576923  5473.70326288
2001.20192308  6264.33536657
2001.68269231  4293.51021008
2001.77884615  6264.33536657
2002.40384615  9389.79801048
2002.83653846  8659.6432336
2002.88461538  9389.79801048
2003.41346154  10181.5172172
2003.50961538  11341.944035
2003.65384615  13335.2143216
2004.80769231  18938.4202733
2004.80769231  16548.1709994
2004.80769231  21096.9051341
2005.76923077  17000.7761882
2005.86538462  21096.9051341
2006.875  18938.4202733
2006.92307692  21096.9051341
2006.97115385  35226.9465147
2007.06730769  23501.4008461
2007.78846154  31622.7766017
2007.83653846  14074.6466334
2008.17307692  20535.2502646
2009.3    36600
2009.5    21100
2009.7    37700
2010.3    42000
2010.5    25800
2011.16   46000.7
2011.32   39000.4
2011.9    33000.6
2012.40   31000.8
2012.41   59000.0
2012.9    33000.7
2013.8    59000.6
2014.16   59000.9
2014.8    66000.4
2014.81   65000.4
2014.82   66000.1
2016.33   73900.2
2017.58   77900.2
2017.59   83600.3
2019.3    90900.2
2019.8    78300.4
2020.1    99000
2020.2    97200
2021.3    105300


==> images/data/microprocessor_trends/transistors.dat <==
# Source: K. Rupp, Microprocessor Trend Data, https://github.com/karlrupp/microprocessor-trend-data (50yrs), CC BY 4.0
# Original data up to 2010 collected by M. Horowitz, F. Labonte, O. Shacham, K. Olukotun, L. Hammond and C. Batten; 2010-2021 by K. Rupp
# columns: year value
1971.875  2.30824152676
1972.30769231  3.55452235561
1974.32692308  6.09756235221
1979.56730769  29.1637757405
1982.30769231  135.772714211
1985.91346154  273.841963426
1986.25  109.411381058
1988.65384615  121.881418484
1989.47115385  1207.90074743
1990.57692308  1207.90074743
1992.40384615  1207.90074743
1992.69230769  3105.90022362
1992.69230769  1113.97385999
1993.02884615  1715.43789634
1993.41346154  3105.90022362
1993.41346154  922.239565104
1994.71153846  1910.95297497
1994.71153846  2788.12666541
1995.43269231  9646.61619911
1995.72115385  3105.90022362
1996.15384615  5473.70326288
1996.34615385  6792.52507006
1996.34615385  3651.74127255
1996.44230769  4293.51021008
1996.82692308  9646.61619911
1997.35576923  5473.70326288
1997.45192308  3554.52235561
1997.54807692  8896.4911282
1997.64423077  7566.6953714
1998.89423077  15261.3780258
1999.13461538  9389.79801048
1999.18269231  6978.3058486
1999.47115385  9389.79801048
1999.47115385  21673.9216957
2000.19230769  22266.7201035
2000.67307692  28387.3596476
2000.67307692  37180.2666391
2001.10576923  29163.7757405
2001.20192308  42550.6550247
2001.68269231  25482.9674798
2001.82692308  37180.2666391
2002.40384615  55730.6040127
2002.78846154  38197.1754928
2002.88461538  220673.406908
2003.41346154  151247.254531
2003.50961538  54246.9093701
2003.65384615  106498.563535
2004.80769231  125214.968907
2004.80769231  106498.563535
2004.80769231  273841.963426
2005.72115385  232909.659246
2005.81730769  112403.866377
2005.96153846  305052.789027
2006.05769231  115478.198469
2006.875  378551.524926
2006.875  155383.983127
2006.92307692  245824.406892
2006.97115385  296931.48482
2006.97115385  582941.534714
2007.06730769  151247.254531
2007.64423077  582941.534714
2007.74038462  232909.659246
2007.78846154  805842.187761
2007.83653846  115478.198469
2007.98076923  509367.521678
2008.22115385  445079.406236
2008.46153846  410469.838044
2009.18269231  457252.669897
2009.27884615  784388.558145
2009.66346154  2308241.52676
2009.71153846  1910952.97497
2010.19230769  410469.838044
2010.38461538  1309747.2643
2011.16   1170000
2011.32   2600000
2011.9    1200000
2012.40   2400000
2012.41   2300000
2012.7    2100000
2012.9    1200000
2013.4    5000000
2013.8    4300000
2014.16   4300000
2014.5    4200000
2014.8    2600000
2014.81   3800000
2014.82   5700000
2016.33   7200000
2016.67   8000000
2017.5    19200000
2018.4    8000000
2018.5    21100000
2019.3    8000000
2019.8    39500000
2020.1    30400000
2020.9    16000000
2021.8    57000000
2021.9    58200000
2021.9    55000000


==> images/data/microprocessor_trends/watts.dat <==
# Source: K. Rupp, Microprocessor Trend Data, https://github.com/karlrupp/microprocessor-trend-data (50yrs), CC BY 4.0
# Original data up to 2010 collected by M. Horowitz, F. Labonte, O. Shacham, K. Olukotun, L. Hammond and C. Batten; 2010-2021 by K. Rupp
# columns: year value
1971.875  0.445079406236
1972.30769231  0.421696503429
1974.32692308  0.922239565104
1979.56730769  1.71543789634
1982.30769231  3.02321302502
1985.91346154  1.53992652606
1986.25  3.02321302502
1988.65384615  3.95964498892
1989.47115385  2.78812666541
1990.57692308  3.45989166087
1992.40384615  5.9352292723
1992.69230769  14.4595990307
1993.02884615  35.2269465147
1993.41346154  3.02321302502
1993.41346154  13.3352143216
1994.71153846  28.3873596476
1994.71153846  3.02321302502
1995.43269231  50.0286461058
1995.72115385  16.1076153462
1996.15384615  33.3762469429
1996.29807692  30.7808954655
1996.34615385  10.1815172172
1996.44230769  11.341944035
1996.875  43.7144481261
1997.35576923  24.8045441431
1997.45192308  36.1904305625
1997.54807692  17.0007761882
1997.64423077  32.4876838337
1998.89423077  90.5797775943
1999.18269231  29.96142741
1999.18269231  14.0746466334
1999.47115385  17.0007761882
1999.47115385  21.0969051341
2000.19230769  36.1904305625
2000.67307692  48.6967525166
2000.67307692  19.9885481187
2001.10576923  71.0497411443
2001.20192308  72.9930061435
2001.68269231  98.2171889188
2001.82692308  57.2548788436
2002.40384615  48.6967525166
2002.83653846  62.0824360719
2002.88461538  98.2171889188
2003.41346154  155.383983127
2003.50961538  74.9894209332
2003.65384615  88.1683066776
2004.80769231  88.1683066776
2004.80769231  115.478198469
2004.85576923  100.903504484
2005.72115385  128.639694494
2005.81730769  85.8210354325
2005.96153846  72.9930061435
2006.05769231  24.8045441431
2006.875  128.639694494
2006.92307692  65.5248823737
2006.92307692  125.214968907
2006.97115385  74.9894209332
2007.06730769  31.6227766017
2007.64423077  132.158088956
2007.78846154  100.903504484
2007.88461538  31.6227766017
2007.98076923  85.8210354325
2008.17307692  77.0404392011
2008.22115385  95.6023901095
2008.46153846  65.5248823737
2009.18269231  95.6023901095
2009.27884615  132.158088956
2009.47115385  125.214968907
2009.56730769  95.6023901095
2009.66346154  132.158088956
2010.38461538  168.485487944
2011.16   130
2011.32   130
2011.9    95
2012.40   140
2012.41   130
2012.7    200
2012.9    115
2013.4    300
2013.8    130
2014.16   155
2014.5    200
2014.8    135
2014.81   135
2014.82   140
2016.33   145
2016.5    245
2017.5    180
2017.58   140
2017.59   205
2018.4   190
2018.5   250
2019.3   205
2019.8   225
2020.1   280
2020.2   205
2020.9   28
2021.3   290
2021.8   30
2021.9   500
2021.9   100


==> images/data/pixels_dat.csv <==
scanner,year,scint_pix_elements
PETT I,1973,32
PETT II,1973,24
PETT III,1974,48
ECAT II,1976,96
NeuroECAT,1980,792
Scanditronix PC 384-7B,1984,384
ECAT III,1985,512
ECAT 953B,1989,3072
ECAT 953B/31,1989,6144
ECAT ART,1989,4224
Scanditronix PC 2048-15B,1991,2048
ECAT 951R,1992,8192
Siemens ECAT Exact HR,1994,18816
ECAT Exact HR+,1996,18432
Siemens ECAT Accel,1999,9216
ECAT HRRT,2000,119808
Siemens Biograph BGO,2000,18432
Siemens Biograph LSO,2000,9216
Siemens Hi-Rez LSO,2000,23336
ADAC/Philips Allegro,2001,17864
GE Discovery LS,2001,12096
GE Discovery ST,2003,10080
Philips Gemini,2003,17864
GE Discovery STE,2005,13440
3T MR-BrainPET insert,2008,27648
Siemens Biograph mCT,2008,32448
Siemens Biograph TruePoint,2008,32448
GE Discovery 600,2009,12288
Siemens Biograph mMR,2010,28672
GE Discovery 690 PET/CT,2011,13824
Philips Ingenuity TF PET,2011,28336
Philips Vereos,2013,23040
GE Signa PET/MR,2014,20160
Siemens Biograph Vision,2017,60800
GE Discovery MI PET/CT,2019,24480
United Imaging uExplorer,2019,564480
Siemens Biograph Vision Quadra,2021,243200
GE Omni Legend,2022,38016
United Imaging NeuroExplorer,2022,131328
PennPET Explorer,2023,193536
United Imaging uMI Panorama,2023,97920
7T BrainPET insert,2024,196080

